Asymptotic Error Bounds and Fractional-Bit Design for Fixed-Point Grover's Quantum Algorithm Emulation

Quantum computing (QC) emulators, which simulate quantum algorithms on classical hardware, are indispensable platforms for testing quantum algorithms before scalable quantum computers become widely available. A critical challenge in QC emulation is managing numerical errors from finite arithmetic precision, especially truncation errors in resource-efficient fixed-point arithmetic. Despite its importance, systematic studies quantifying how truncation errors impact quantum algorithm accuracy are limited. In this paper, we propose a rigorous quantitative framework analyzing truncation error propagation in fixed-point QC emulation, focusing on Grover's quantum search algorithm. First, we introduce a simplified two-value amplitude representation of quantum states during Grover's iterations and prove its theoretical validity. Using this representation, we derive explicit mathematical expressions characterizing truncation error accumulation across quantum gate operations. We quantify the overall emulation error by the $\ell_2$ distance between ideal and emulated probability distributions, obtaining asymptotic bounds scaling as $O(2^{n-f})$, where $n$ is the number of qubits and $f$ is fractional-bit precision. Extensive numerical simulations and empirical experiments on a practical fixed-point QC emulator confirm that observed errors precisely match our theoretical predictions. Finally, we provide a closed-form formula to determine the minimal fractional-bit precision required to achieve a specified error threshold, offering clear guidelines for emulator designers balancing accuracy and resource utilization.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

